Constraints on the habitability of extrasolar moons

Detections of massive extrasolar moons are shown feasible with the Kepler space telescope. Kepler's findings of about 50 exoplanets in the stellar habitable zone naturally make us wonder about the habitability of their hypothetical moons. Illumination from the planet, eclipses, tidal heating, and tidal locking distinguish remote characterization of exomoons from that of exoplanets. We show how evaluation of an exomoon's habitability is possible based on the parameters accessible by current and near-future technology.

==> arXiv_v1_information.txt <==
Detections of massive extrasolar moons are shown feasible with the \textit{Kepler} space telescope. \textit{Kepler}'s findings of about $50$ exoplanets in the stellar habitable zone naturally make us wonder about the habitability of their hypothetical moons. Illumination from the planet, eclipses, tidal heating, and tidal locking distinguish remote characterization of exomoons from that of exoplanets. We show how evaluation of an exomoon's habitability is possible based on the parameters accessible by current and near-future technology.
